WER-BERT: Automatic WER Estimation with BERT in a Balanced Ordinal Classification Paradigm

Automatic Speech Recognition (ASR) systems are evaluated using Word Error Rate (WER), which is calculated by comparing the number of errors between the ground truth and the transcription of the ASR system. This calculation, however, requires manual transcription of the speech signal to obtain the ground truth. Since transcribing audio signals is a costly process, Automatic WER Evaluation (e-WER) methods have been developed to automatically predict the WER of a speech system by only relying on the transcription and the speech signal features. While WER is a continuous variable, previous works have shown that positing e-WER as a classification problem is more effective than regression. However, while converting to a classification setting, these approaches suffer from heavy class imbalance. In this paper, we propose a new balanced paradigm for e-WER in a classification setting. Within this paradigm, we also propose WER-BERT, a BERT based architecture with speech features for e-WER. Furthermore, we introduce a distance loss function to tackle the ordinal nature of e-WER classification. The proposed approach and paradigm are evaluated on the Librispeech dataset and a commercial (black box) ASR system, Google Cloud's Speech-to-Text API. The results and experiments demonstrate that WER-BERT establishes a new state-of-the-art in automatic WER estimation.

==> name.txt <==
alpha:0.001,-3,0.08345228118720988
alpha:0.01,-2,0.08053255303191027
alpha:0.1,-1,0.08232427170777323
alpha:1.0,0,0.0822469502839532
alpha:10.0,1,0.0788253696320459
alpha:100.0,2,0.07391508228213127
alpha:1000.0,3,0.07448310618556837


alpha:0.001,-3,0.11507180896232087
alpha:0.01,-2,0.113819986662275
alpha:0.1,-1,0.11558105792182381
alpha:1.0,0,0.11390582682434357
alpha:10.0,1,0.10902757936022245
alpha:100.0,2,0.10590642763863133
alpha:1000.0,3,0.10592126690869416

